Peer-to-Peer Communication Trade-Offs for Smart Grid Applications

Virtual topologies in peer-to-peer networks can reduce the traffic consumed by altering the logical connectivity of peers without altering the underlying network. However, such sparsely connected virtual topologies do not focus on the needs for smart grid applications, which is information dissemination throughout the network, and in turn degrade the performance of distributed control algorithms running on peer-to-peer networks. This paper provides a flexible solution for application developers to prototype and deploy different virtual topologies that balances these trade-offs. First, it introduces a configurable virtual communication topology framework, TopLinkMgr, which enables users to specify any chosen connectivity configuration and deploy peer-to-peer applications using it. Second, it proposes a novel fault-tolerant self-adaptive virtual topology management algorithm, Bounded Path Dissemination, that can ensure the dissemination of information to all peers within a specified threshold. Experiments show that the algorithm improves on convergence speed and accuracy over state-of-the-art methods and is also robust against node failures while consuming significantly less communication bandwidth.

==> tables/calculations.txt <==
algo
------
tp
6243
6259
9483
6364
3210
9312


lat
2.4
1.7
2.1
2.5
2.1
3.7


flood
------
tp
33025
32303
33382
33529
33251
32652

lat
1.2
1.1
1.2
1.3
1.2
1.2

fixed
------

14515
7120
21721
14547
7276
7328



1.8
1.4
7.9
5
1.4
4.2

gossip
-------

21094
22112
22093
19735
21821
22000



0.7
0.7
0.7
0.7
0.7
1.8

Computation time
---------------------

0.010
0.010
0.008
0.011
0.012
0.010
